Only Project Once: Projection-Adaptive Loss for Exact Constraint Satisfaction

Precise constraint satisfaction is a prerequisite to deploying learned models in many areas, motivating methods that repair raw neural predictions with a repair procedure. Current methods unroll multiple repair steps in training and softly penalize constraint violations that remain after the unroll. This is compute- and memory-intensive, lacks robustness when the repair fails to converge, and surrenders most of the constraint satisfaction work to the repair. Our central finding is that, contrary to common practice, a single detached projection step suffices in training. We accomplish this with a Projection-Adaptive Loss (PAL), which uses the constraint residual after this single step to adaptively weigh constraint penalties on the raw prediction. In experiments, PAL is the only method that retains virtually perfect feasibility on extremely nonlinear constraints, and matches or outperforms current methods on synthetic and engineering benchmarks. Because it only requires a single detached projection step, PAL trains 2.5x faster than the canonical repair-based method (DC3) on its own ACOPF benchmark. PAL can also be trained when constraints are expensive to evaluate (e.g., via neural surrogates), a setting where current unrolled methods are memory-intractable.

==> figures/curv_data/curv_feas_alm_bolton.csv <==
x,mean,lo,hi
0.1,100,100,100
1,100,100,100
10,100,100,100
100,98.7109375,98.00252758,99.41934742
1000,86.23046875,84.80336522,87.65757228
10000,78.02734375,75.35529553,80.69939197
100000,75.859375,72.95482427,78.76392573
1000000,76.2109375,71.52181018,80.90006482


==> figures/curv_data/curv_feas_dc3.csv <==
x,mean,lo,hi
0.1,100,100,100
1,76.4453125,74.64062312,78.25000188
10,75.60546875,73.12731647,78.08362103
100,89.66796875,87.63519605,91.70074145
1000,90.4296875,88.43363155,92.42574345
10000,87.48046875,84.09574076,90.86519674
100000,91.50390625,85.83404721,97.17376529
1000000,92.1875,83.81357542,100


==> figures/curv_data/curv_feas_enforce_v4.csv <==
x,mean,lo,hi
0.1,100,100,100
1,100,100,100
10,100,100,100
100,100,100,100
1000,94.921875,86.66210858,100
10000,93.65234375,73.78431629,100
100000,85.05859375,59.72591916,100
1000000,92.16796875,67.87749162,100


==> figures/curv_data/curv_feas_pal_t1.csv <==
x,mean,lo,hi
0.1,100,100,100
1,100,100,100
10,100,100,100
100,97.9296875,96.87106893,98.98830607
1000,85.78125,83.71261697,87.84988303
10000,79.3359375,76.22752885,82.44434615
100000,77.6953125,73.63289597,81.75772903
1000000,87.3828125,79.38469209,95.38093291


==> figures/curv_data/curv_feas_pal_t1em2.csv <==
x,mean,lo,hi
0.1,100,100,100
1,100,100,100
10,100,100,100
100,99.921875,99.78531135,100
1000,99.765625,99.56390712,99.96734288
10000,99.16015625,98.61506678,99.70524572
100000,99.27734375,98.79848501,99.75620249
1000000,99.43359375,97.91107466,100


==> figures/curv_data/curv_feas_pal_t1em4.csv <==
x,mean,lo,hi
0.1,100,100,100
1,100,100,100
10,100,100,100
100,100,100,100
1000,100,100,100
10000,99.9609375,99.87858652,100
100000,99.86328125,99.65637697,100
1000000,98.26171875,96.11535375,100


==> figures/curv_data/curv_feas_snarenet.csv <==
x,mean,lo,hi
0.1,100,100,100
1,100,100,100
10,100,100,100
100,100,100,100
1000,99.55078125,99.34387697,99.75768553
10000,96.19140625,95.41970901,96.96310349
100000,93.828125,92.09777431,95.55847569
1000000,92.67578125,90.40132454,94.95023796


==> figures/curv_data/curv_gap_alm_bolton.csv <==
x,mean,lo,hi
0.1,0.003354645292,0.003039594152,0.003702351192
1,0.1941287112,0.1807026128,0.2085523608
10,0.1426706432,0.1312180059,0.1551228605
100,0.2330069934,0.1583920579,0.3427713465
1000,0.2849215467,0.1583027238,0.5128167466
10000,0.5451117426,0.4379193409,0.6785423347
100000,2.311124881,1.236261364,4.320525071
1000000,6.42604781,4.129813586,9.999020439


==> figures/curv_data/curv_gap_dc3.csv <==
x,mean,lo,hi
0.1,0.7552920309,0.7239901876,0.787947215
1,0.8561280002,0.8208464695,0.8929259977
10,0.9930561339,0.9392432483,1.049952168
100,1.260729701,1.204312236,1.31979011
1000,1.187946486,1.004622427,1.40472362
10000,1.361635015,0.9369543788,1.978804899
100000,3.085254384,2.663850064,3.573322217
1000000,5.284516263,4.616586706,6.049082127


==> figures/curv_data/curv_gap_enforce_v4.csv <==
x,mean,lo,hi
0.1,0.001393348067,0.001204104943,0.001612333581
1,0.05007995916,0.0467312182,0.05366866959
10,0.0379232783,0.03482022741,0.0413028617
100,0.3191862981,0.2992552773,0.3404447661
1000,8.1178026,1.092624935,60.31229651
10000,42.14528731,8.1894747,216.8912302
100000,37.58111801,4.067206205,347.2507563
1000000,9.189788984,4.999215621,16.89309443


==> figures/curv_data/curv_gap_pal_t1.csv <==
x,mean,lo,hi
0.1,0.007519503858,0.007076527068,0.00799021013
1,0.009925607731,0.009258875625,0.01064035125
10,0.02813504405,0.02523683332,0.03136608676
100,0.3367349353,0.3037114353,0.3733491843
1000,0.2460625029,0.1678240595,0.3607751803
10000,0.6934579771,0.4244952813,1.132837012
100000,1.645745018,1.020581123,2.653857302
1000000,4.97912818,2.530119838,9.798633668


==> figures/curv_data/curv_gap_pal_t1em2.csv <==
x,mean,lo,hi
0.1,0.007519503858,0.007076527068,0.00799021013
1,0.01024889873,0.009824653021,0.0106914641
10,0.03228821646,0.02949575313,0.0353450518
100,0.4773271058,0.4278281582,0.5325529926
1000,0.3862561482,0.2631763101,0.5668968151
10000,1.153107233,0.8077549137,1.646113528
100000,3.560927244,1.892231429,6.701190268
1000000,9.208057828,5.490754016,15.44201921


==> figures/curv_data/curv_gap_pal_t1em4.csv <==
x,mean,lo,hi
0.1,0.00750037606,0.007097509566,0.007926109928
1,0.01092378066,0.01049997251,0.01136469489
10,0.04945839885,0.04453695295,0.05492367697
100,0.6519453206,0.5456668532,0.7789234376
1000,0.9109226475,0.6549324818,1.266970402
10000,2.483274869,1.614332152,3.819941309
100000,7.932905372,2.887858891,21.79157293
1000000,12.41313057,8.703389337,17.70411556


==> figures/curv_data/curv_gap_snarenet.csv <==
x,mean,lo,hi
0.1,0.02493610965,0.02148407533,0.02894281253
1,0.03479665476,0.03140929723,0.03854932423
10,0.06714387411,0.06278069259,0.07181029143
100,0.5751337841,0.4959388033,0.666975174
1000,0.5875193012,0.4934159817,0.6995698195
10000,1.703555204,1.430564996,2.028639272
100000,6.636104537,4.260673571,10.33589706
1000000,20.39606489,11.17373955,37.23010197


==> figures/curv_data/curv_grad_alm_bolton.csv <==
x,mean,lo,hi
0.1,13.76996948,8.300496628,19.23944233
1,12.89212492,8.329735017,17.45451483
10,8.083281921,5.047407785,11.11915606
100,1.949151925,0.8276801629,3.070623687
1000,0.7951130201,0.4745925196,1.115633521
10000,0.9211313068,0.5981795954,1.244083018
100000,1.936855825,0.503413945,3.370297705
1000000,6.697513141,-0.1387292555,13.53375554


==> figures/curv_data/curv_grad_dc3.csv <==
x,mean,lo,hi
0.1,113.5498955,103.1247559,123.9750352
1,143.0283584,124.8636766,161.1930401
10,125.1133675,111.4536473,138.7730878
100,87.51832129,77.78702393,97.24961864
1000,92.46419423,87.76028765,97.16810081
10000,94.26662538,87.91820827,100.6150425
100000,93.89086504,87.73233537,100.0493947
1000000,92.52219317,87.47088849,97.57349785


==> figures/curv_data/curv_grad_enforce_v4.csv <==
x,mean,lo,hi
0.1,233.509538,193.0509864,273.9680895
1,341.0676289,260.7144392,421.4208186
10,170.2053687,120.6280711,219.7826662
100,65.15779608,42.52055516,87.795037
1000,93.46348606,-35.73142811,222.6584002
10000,52.95064074,15.30264305,90.59863844
100000,46.45559881,26.46144411,66.4497535
1000000,60.50544524,23.16602614,97.84486434


==> figures/curv_data/curv_grad_pal_t1.csv <==
x,mean,lo,hi
0.1,1.687756068e-05,1.646285769e-05,1.729226366e-05
1,2.047694193e-05,1.870781068e-05,2.224607318e-05
10,3.15252337e-05,2.863271019e-05,3.441775722e-05
100,4.631054041e-05,3.307631231e-05,5.95447685e-05
1000,5.373531608e-05,4.693662459e-05,6.053400756e-05
10000,5.556719889e-05,4.892124554e-05,6.221315224e-05
100000,6.075196251e-05,4.875108374e-05,7.275284128e-05
1000000,5.333870102e-05,4.275010493e-05,6.392729712e-05


==> figures/curv_data/curv_grad_pal_t1em2.csv <==
x,mean,lo,hi
0.1,1.687756068e-05,1.646285769e-05,1.729226366e-05
1,1.974122471e-05,1.889468433e-05,2.058776509e-05
10,24.88865907,22.10941961,27.66789852
100,62.40821017,59.6466745,65.16974584
1000,79.05423376,72.5997576,85.50870991
10000,82.5563761,76.73050607,88.38224613
100000,79.09160485,73.12745321,85.0557565
1000000,76.81968265,70.59698027,83.04238504


==> figures/curv_data/curv_grad_pal_t1em4.csv <==
x,mean,lo,hi
0.1,1.68208474e-05,1.656593902e-05,1.707575577e-05
1,22.76242442,21.67094896,23.85389987
10,63.02526176,59.70231776,66.34820575
100,72.46618804,63.71626044,81.21611564
1000,89.38214678,84.57328346,94.19101009
10000,91.32647735,86.94359078,95.70936393
100000,90.73769272,87.84117063,93.63421482
1000000,89.37397572,84.76701824,93.98093319


==> figures/curv_data/curv_grad_snarenet.csv <==
x,mean,lo,hi
0.1,0.3822153358,0.3156417114,0.4487889602
1,0.7152571738,0.5785431513,0.8519711964
10,1.745166252,1.603546828,1.886785675
100,2.61180339,2.157542193,3.066064587
1000,13.17716342,10.12383813,16.23048871
10000,14.87245581,10.55817905,19.18673257
100000,18.38988081,16.15781608,20.62194553
1000000,18.28894523,14.98905625,21.58883421

